Temporal Representation Alignment: Successor Features Enable Emergent Compositionality in Robot Instruction Following

Effective task representations should facilitate compositionality, such that after learning a variety of basic tasks, an agent can perform compound tasks consisting of multiple steps simply by composing the representations of the constituent steps together. While this is conceptually simple and appealing, it is not clear how to automatically learn representations that enable this sort of compositionality. We show that learning to associate the representations of current and future states with a temporal alignment loss can improve compositional generalization, even in the absence of any explicit subtask planning or reinforcement learning. We evaluate our approach across diverse robotic manipulation tasks as well as in simulation, showing substantial improvements for tasks specified with either language or goal images.

==> build/eval.dat <==
%% LaTeX2e file `eval.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2025/02/13.
%%
task   OURS-I   OURS-L   GCBC   LCBC   GRIF-L   OCTO-L   OpenVLA   GRIF-I   OCTO-I   AWR+GRIF-L   AWR+GRIF-I    AWROURS-I  AWROURS-L
1      7/10     9/10     1/5    2/5    0/5      0/5      0/0       0/5      0/5      5/10         3/10     8/10     5/10
2      3/5      4/5      1/5    3/5    0/5      1/5      0/0       0/5      2/5      6/10         6/10     4/5      5/5
3      5/10     8/10     0/5    0/5    0/5      0/5      0/0       0/5      2/5      2/10         5/10     3/10     7/10
4      5/5      5/5      3/5    1/5    2/5      0/5      0/0       1/5      4/10     1/5          3/5      4/5      5/5
5      5/5      4/5      2/5    1/5    1/5      1/5      0/0       0/5      0/5      0/5          4/5      5/5      5/5
6      6/10     8/10     2/5    3/5    1/5      3/5      0/0       3/5      5/10     2/5          4/5      5/10     8/10
7      9/10     8/10     4/5    2/5    4/5      0/5      0/0       2/5      9/10     3/5          3/5      7/10     7/10
8      5/5      3/5      4/5    2/5    3/5      3/5      0/0       2/5      6/10     2/5          2/5      8/10     9/10
9      6/6      6/6      0/5    2/5    1/5      2/5      0/0       0/5      3/5      2/5          0/5      3/6      5/6
10     7/10     8/10     0/5    2/5    1/5      2/5      0/0       2/5      4/5      0/5          0/5      6/10     8/10
11     4/10     6/10     0/5    0/5    0/5      1/5      0/0       0/5      1/5      0/5          0/5      5/10     6/10
12     3/10     7/10     0/5    2/5    0/5      3/5      0/0       1/5      0/5      1/5          0/5      2/10     5/10
13     6/10     5/10     1/5    0/5    0/5      1/5      0/0       1/5      2/5      0/5          0/5      7/10     3/10


==> build/msedata.dat <==
%% LaTeX2e file `msedata.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2025/02/13.
%%
    method   image_average   image_stdev    image_stderr   language_average   language_stdev   language_stderr
    OURS     4.2528753       1.048560925    0.3707222703   3.816544371        0.7173720572     0.2536293231
    GRIF     5.24037755      0.9696846952   0.3428353118   4.954844414        0.8968481473     0.3170837033
    LCBC     NaN             NaN            NaN            4.840820971        0.4648814661     0.1086033368
    GCBC     4.844169971     0.3071766237   0.1086033368   NaN                NaN              NaN
    OCTO     5.153596357     1.09069016     0.4122421317   4.563268286        0.8483857402     0.3206596692


==> build/total.dat <==
method      mean               stderr
OURS-I      0.669811320754717  0.0456777179633054
OURS-L      0.764150943396226  0.0412338337793178
GCBC        0.276923076923077  0.0555028324142849
LCBC        0.307692307692308  0.0572468005796347
GRIF-L      0.2                0.0496138938356834
OCTO-L      0.261538461538462  0.0545098572136702
GRIF-I      0.184615384615385  0.0481236459355878
OCTO-I      0.447058823529412  0.0539277547043984
AWR+GRIF-L  0.3                0.051234753829798
AWR+GRIF-I  0.375              0.0541265877365274
AWROURS-I   0.603603603603604  0.0464279247013605
AWROURS-L   0.702702702702703  0.0433830222030306

